Prophet Inequality: Order selection beats random order

In the prophet inequality problem, a gambler faces a sequence of items arriving online with values drawn independently from known distributions. On seeing an item, the gambler must choose whether to accept its value as her reward and quit the game, or reject it and continue. The gambler's aim is to maximize her expected reward relative to the expected maximum of the values of all items. Since the seventies, a tight bound of 1/2 has been known for this competitive ratio in the setting where the items arrive in an adversarial order (Krengel and Sucheston, 1977, 1978). However, the optimum ratio still remains unknown in the order selection setting, where the gambler selects the arrival order, as well as in prophet secretary, where the items arrive in a random order. Moreover, it is not even known whether a separation exists between the two settings. In this paper, we show that the power of order selection allows the gambler to guarantee a strictly better competitive ratio than if the items arrive randomly. For the order selection setting, we identify an instance for which Peng and Tang's (FOCS'22) state-of-the-art algorithm performs no better than their claimed competitive ratio of (approximately) 0.7251, thus illustrating the need for an improved approach. We therefore extend their design and provide a more general algorithm design framework, using which we show that their ratio can be beaten, by designing a 0.7258-competitive algorithm. For the random order setting, we improve upon Correa, Saona and Ziliotto's (SODA'19) 0.732-hardness result to show a hardness of 0.7254 for general algorithms - even in the setting where the gambler knows the arrival order beforehand, thus establishing a separation between the order selection and random order settings.

==> rebuttal.txt <==
Please note the definition of ASD before reading the points below: "A Gamma-ASD algorithm is an algorithm that satisfies P[Alg>=x] >= Gamma*P[max>=x] for all x>0"

Also note the definition of a quantile-based algorithm (Section 1.1): "We call an algorithm quantile-based if 
  1. the only information it needs about the distributions beforehand is the set of functions F_i(F^{-1}(x)), where F_i is the CDF of v_i and F is the CDF of max_i v_i
  2. it is only shown the value F(v_i) upon the arrival of a sample v_i" 

Note that PT22's algorithm is quantile-based, and that algorithms generated using our framework are also quantile-based.

1. We have added a new theorem (Theorem 2) that relies on LP-duality. It states that the existence of a Gamma-competitive algorithm for all finite support instances of the Order Selection Prophet Inequality problem implies the existence of a Gamma-ASD algorithm for all finite support instances of the Order Selection Prophet Inequality problem. (This means that the optimal ASD guarantee equals the optimal competitiveness guarantee for finite support instances. This is likely to be the case for all instances.)
This theorem plays an important role in motivating the need for our framework and justifying why it may be fundamental and necessary (described in detail in Section 1.1).

2. Review #1011C: "The generalized framework by allowing identity-dependent thresholds does not seem to be fundamental, since the best algorithm (which should be deterministic) can actually be captured by the original framework of PT. I can verify the correctness of your algorithm, but do we really need this new framework?"

Response: Even though it may appear that the "best" algorithm is captured by the original framework of PT, it is not necessarily true. Peng and Tang's framework is not only constrained by independent arrival times and a common decreasing threshold function, but it is also constrained in another way - the algorithm is "quantile-based" (as defined above).

It is easy to see this, since their arrival time distributions are completely defined by the functions p_i(t) and q_i(t) (as defined by PT or in our paper), and the threshold used for an item is simply a quantile of the distribution of max_i v_i. 

The point is that the "best" algorithm that the reviewer is talking about (which is deterministic) is not "quantile based" (since the arrival order and thresholds that it uses are based on optimising the expected values), and hence the optimal arrival time distributions (or just the optimal arrival times - if we are talking about the deterministic case) can not be constructed by just using p_i(t) and q_i(t) if we are looking for optimising competitiveness. Such an algorithm may not be easy to analyse, and Peng and Tang's framework does not naturally extend to such a design (that uses information about the distributions apart from p_i(t) and q_i(t)). 

We believe that a framework that provides quantile-based algorithms with ASD-guarantees is fundamental, motivated by our newly added result (see point 1) and the fact that if a Gamma-ASD algorithm exists for all problem instances, then a quantile-based Gamma-ASD algorithm must also exist for all problem instances (see Section 1.1). This explains the need for our framework, which generates quantile-based Gamma-ASD algorithms. We show that our framework is capable of providing an ASD guarantee greater than that of PT22 for all problem instances, hence opening up the possibility of it containing the optimal algorithm in terms of ASD. We have updated our introduction (Section 1.1) to address these points in more detail.

3. Review #1011B: "Roughly speaking, the new algorithm is hybrid." and Review #1011C: "Neither the upper bound, nor the lower bound is likely to be tight. The 0.7258 algorithmic result is more like a hacking to the approach of PT’s algorithm."

Response: Yes, it is true that the bound of 0.7258 is not meant to be tight. Our main contribution is that we show that for every instance of the order selection problem, there exist certain identity-dependent threshold functions for which an ASD guarantee of 0.7258 (>0.7251) can be achieved using quantile-based independent arrival time algorithms, i.e. Peng and Tang's ratio can be beaten simply by moving to identity-dependent thresholds. This result is not trivial (note that we are talking about ASD), and it also opens up the possibility for further exploration in this direction, i.e. looking for threshold functions for which an independent arrival time algorithm attains significantly better (possibly optimal) ASD guarantees. We have now explained this point in more detail in our introduction (Section 1.1).

4. Review #1011A: "This is a nice result, although quite expected, particularly after [PT22] came out, it was very clear that their analysis left room for improvement."

Response: As we point out in our paper, Peng and Tang's analysis of their algorithm is tight, since there exists an instance for which their algorithm can not attain a competitive ratio greater than their claimed ratio. Also, as they show in Appendix A of their paper, their arrival time distributions have been computed by solving a differential equation that they obtain by starting from the assumptions that P[ALG>x]=Gamma*P[max>x] and that their threshold function is defined by P[max>tau(t)]=t (this definition does not affect the competitiveness, as long as they are using a common non-increasing function). The only arbitrary choice they apparently make is that they use the fact that \sum_i (p_i'(t)*(1-q_i(t)))=1 in order to proceed ahead from the step \sum_i (p_i'(t)*(some function of t))=Gamma. Interestingly, this choice is also not as arbitrary as it seems - you can always infinitesimally modify the problem instance to make the supports of all distributions disjoint, and for such an instance, p_i'(t) will be non-zero for atmost one i \in [n] for any given t. It can be verified that this forces us to make the seemingly arbitrary choice for this i that PT22 make. Apart from this, the solution to the differential equation obtained in Appendix A of their paper is unique, i.e. they didn't have much freedom in choosing the arrival time distributions! 

It is not clear to us how it is trivial that their analysis left room for improvement. In fact, we claim (without formal proof, only from the arguments stated above) that Peng and Tang's ratio is the highest "Gamma" that can be achieved by an independent arrival time algorithm that uses a common non-increasing threshold function and guarantees P[ALG>x]=Gamma*P[max>x] for x>0. Their analysis is quite tight indeed, and it does not seem trivial to beat their ratio for all instances, especially while preserving most of its properties (independent arrival times and being quantile-based).

5. Review #1011C: "This is because in the prophet secretary setting, the online algorithm does not know the arrival order of items." 

Response: It turns out that the existing literature does not clearly define whether the algorithm knows the arrival order of the items or not. We agree that we should have addressed this point. Since both the possibilities are quite natural, we now name these variants "order-aware" and "order-unaware" prophet secretaries. We have restated our claim (see Section 1.1) to say that the hardness result applies to both these settings (since it applies to the easier setting, i.e. order-aware). This shows a clear separation between the Order Selection Prophet Inequality Problem and *all* variants of the Prophet Secretary problem.
